A Broad Comparative Evaluation of x86-64 Binary Rewriters

Binary rewriting is a rapidly-maturing technique for modifying software for instrumentation, customization, optimization, and hardening without access to source code. Unfortunately, the practical applications of binary rewriting tools are often unclear to users because their limitations are glossed over in the literature. This, among other challenges, has prohibited the widespread adoption of these tools. To address this shortcoming, we collect ten popular binary rewriters and assess their generality across a broad range of input binary classes and the functional reliability of the resulting rewritten binaries. Additionally, we evaluate the performance of the rewriters themselves as well as the rewritten binaries they produce. The goal of this broad evaluation is to establish a shared context for future research and development of binary rewriting tools by providing a state of the practice for their capabilities. To support potential binary rewriter users, we also identify input binary features that are predictive of tool success and show that a simple decision tree model can accurately predict whether a particular tool can rewrite a target binary. The binary rewriters, our corpus of 3344 sample binaries, and the evaluation infrastructure itself are all freely available as open-source software.

==> absract.txt <==
Binary rewriting is a rapidly-maturing technique for modifying
software for instrumentation, customization, optimization, and
hardening without access to source code. Unfortunately, the practical
applications of binary rewriting tools are often unclear to users
because their limitations are glossed over in the literature. This,
among other challenges, has prohibited the widespread adoption of
these tools. To address this shortcoming, we collect ten popular
binary rewriters and assess their *generality* across a broad range of
input binary classes and the functional *reliability* of the resulting
rewritten binaries. Additionally, we evaluate the *performance* of the
rewriters themselves as well as the rewritten binaries they produce.

The goal of this broad evaluation is to establish a shared context for
future research and development of binary rewriting tools by providing
a *state of the practice* for their capabilities. To support potential
binary rewriter users, we also identify input binary features that are
predictive of tool success and show that a simple decision tree model
can accurately predict whether a particular tool can rewrite a target
binary. The binary rewriters, our corpus of 3344 sample binaries, and
the evaluation infrastructure itself are all freely available as
open-source software.

